Introspective Perception for Mobile Robots

Perception algorithms that provide estimates of their uncertainty are crucial to the development of autonomous robots that can operate in challenging and uncontrolled environments. Such perception algorithms provide the means for having risk-aware robots that reason about the probability of successfully completing a task when planning. There exist perception algorithms that come with models of their uncertainty; however, these models are often developed with assumptions, such as perfect data associations, that do not hold in the real world. Hence the resultant estimated uncertainty is a weak lower bound. To tackle this problem we present introspective perception - a novel approach for predicting accurate estimates of the uncertainty of perception algorithms deployed on mobile robots. By exploiting sensing redundancy and consistency constraints naturally present in the data collected by a mobile robot, introspective perception learns an empirical model of the error distribution of perception algorithms in the deployment environment and in an autonomously supervised manner. In this paper, we present the general theory of introspective perception and demonstrate successful implementations for two different perception tasks. We provide empirical results on challenging real-robot data for introspective stereo depth estimation and introspective visual simultaneous localization and mapping and show that they learn to predict their uncertainty with high accuracy and leverage this information to significantly reduce state estimation errors for an autonomous mobile robot.

==> grammar.txt <==
There exists a line of work on using formal verification techniques~\citep{desai2017combining, ghosh2016diagnosis} to analyze the behavior and safety of mobile robots at runtime. These methods employ formal specifications, such as temporal logic~\citep{balakrishnan2021percemon} to define desired properties of the perception system. By monitoring the outputs of the perception system and comparing them with the formal specifications, deviations and anomalies can be detected.
Formal verification techniques often rely on high-level abstractions of the perception algorithms~\citep{balakrishnan2019specifying} and require accurate specifications that depend on the perception algorithms under test~\citep{mitsch2017formal}. Defining these specifications can be difficult and cumbersome in practice, especially for complex perception algorithms.
